Pseudo-Majorana functional renormalization for frustrated XXZ spin-1/2 models with field or magnetization along the spin-Z direction at finite temperature

The numerical study of high-dimensional frustrated quantum magnets remains a challenging problem. Here we present an extension of the pseudo-Majorana functional renormalization group to spin-1/2 XXZ type Hamiltonians with field or magnetization along spin-Z direction at finite temperature. We consider a $U(1)$ symmetry-adapted fermionic spin representation and derive the diagrammatic framework and its renormalization group flow equations. We discuss benchmark results and application to two anti-ferromagnetic triangular lattice materials recently studied in experiments with applied magnetic fields: First, we numerically reproduce the magnetization data measured for CeMgAl$_{11}$O$_{19}$ confirming model parameters previously estimated from inelastic neutron spectrum in high fields. Second, we showcase the accuracy of our method by studying the thermal phase transition into the spin solid up-up-down phase of Na$_2$BaCo(PO$_4$)$_2$ in good agreement with experiment.

==> Reply.txt <==
Dear Dr. Sarma Kancharla,

Thank you very much for your consideration and for forwarding the two referee reports on our manuscript BZ14405.
We are very happy about the overall positive feedback. In response to the valuable input of the referees, we made minor updates to our manuscript, as listed below.
We further want to thank both referees for careful reading and the suggestions for improvement.
We hope that the updated manuscript is now ready for publication in PRB.

In response to the first referee:
We have homogenized and updated the bibliography.

In response to the second referee:
1. Indeed, the equation referenced above Eq. (29) was not what was intended. We have corrected this error.
2. The Ising model (and the Ising dimer in particular) is a classical physics model as all spin-Z operators commute. Meanwhile, the Heisenberg dimer, which is a quantum model, poses a much harder problem. Especially below h=1, quantum effects play a significant role with an entangled singlet ground state. Hence, the increased complexity also reflects in the accuracy of our calculations. However, we want to stress that the dimer in itself poses a challenge to the fRG due to its low dimensionality. Much better results are to be expected in higher-dimensional systems.
3. We have moved the discussion of recent fRG results on S=1 systems to section VIII and added a small discussion of the S>1/2 Majorana representation along with Ref. 54.

Yours sincerely,
Frederic Bippus, Benedikt Schneider and Björn Sbierski


List of changes (highlighted in red font):
1. We added Ref. 23 
2. We corrected the reference to an equation above Eq. (29)
2. A short discussion of spin S > 1/2 pm-fRG has been added to section VIII along with Ref. 54, 55
3. We added Ref. 52
4. The citations have been homogenized 
5. The publication status of all Arxiv references has been checked and updated (where applicable).
